EDGE: Dark matter core creation depends on the timing of star formation

We study feedback-driven cold dark matter core creation in the EDGE suite of radiation-hydrodynamical dwarf galaxy simulations. Understanding this process is crucial when using observed dwarf galaxies to constrain the particle nature of dark matter. While previous studies have shown the stellar-mass to halo-mass ratio $(M_{\star} / M_{200})$ determines the extent of core creation, we find that in low-mass dwarfs there is a crucial additional effect, namely the timing of star formation relative to reionisation. Sustained post-reionisation star formation decreases central dark matter density through potential fluctuations; conversely, pre-reionisation star formation is too short-lived to have such an effect. In fact, large stellar masses accrued prior to reionisation are a strong indicator of early collapse, and therefore indicative of an increased central dark matter density. We parameterise this differentiated effect by considering $M_{\star,\mathrm{post}}/M_{\star,\mathrm{pre}}$, where the numerator and denominator represent the amount of star formation after and before $z\sim6.5$, respectively. Our study covers the halo mass range $10^9 < M_{200} < 10^{10} M_\odot$ (stellar masses between $10^4 < M_{\star} < 10^8 M_\odot$), spanning both ultra-faint and classical dwarfs. In this regime, $M_{\star,\mathrm{post}}/M_{\star,\mathrm{pre}}$ correlates almost perfectly with the central dark matter density at $z=0$, even when including simulations with a substantially different variant of feedback and cooling. We provide fitting formulae to describe the newfound dependence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
